Automated Verification of Integer Overflow

Integer overflow accounts for one of the major source of bugs in software. Verification systems typically assume a well defined underlying semantics for various integer operations and do not explicitly check for integer overflow in programs. In this paper we present a specification mechanism for expressing integer overflow. We develop an automated procedure for integer overflow checking during program verification. We have implemented a prototype integer overflow checker and tested it on a benchmark consisting of already verified programs (over 14k LOC). We have found 43 bugs in these programs due to integer overflow.

==> inf.txt <==
Applications for infinity
=========================

- Handling Integer Overflows
- Infinite Resource in reasoning (termination)
- As a Sentinel Value in Searching and Sorting Algorithms (\inf, -\inf)

Key Ideas
=========
- Decision Procedure for formulas with /inf -/inf
	- Equisatisfiable Normalization followed by elimination by substitution of equalities
	- With Max Min constraints
	-
	
To Do
=====
- Abstract Interpretation for \inf -\inf with min max constraints
- Split Disjunctions inside memo formula (for --eps)


---------------------------------------------------------------------

x=inf & x=3

    inf=c ==> false

x=inf & x>=3
        ==> inf>=3 
        ==> true 

These rules and also those of -\inf
 \inf!=c
 ==> true
 \inf=c
 ==> false
 \inf<=c
 ==> false
 \inf<=c
 ==> false
 \inf>c
 ==> true

(*Below already implemented*)
 \inf>=c
 ==> true



v>-inf 
  ==> v+inf>0
  ==> inf>-v
  ==> not(-v=inf)

v>=-inf 
  ==> v+inf>=0
  ==> inf>=-v
  ==> true

x=min(w,-inf) 
  ==> x=-inf // creates an inequality
  ==> x+inf = min(w+inf,0)

x=-inf 
  ==> x+inf=0

exp-inf=0
==>  exp = inf

exp+inf=0
==>  exp = -inf

2x=inf 
===> x=inf

c+inf =  inf
c-inf = -inf

x+y=inf
==> x=inf || y=inf



Equisatisfiable Normalization
=============================
   v<=\inf      ==> true
   v>=\inf      ==> v=\inf
   v+\inf<=0    ==> v+\inf=0
     // v<=-\inf  ==> v=-\inf
   v+\inf>=0    ==> true
     // v>=-\inf     ==> true
   min(w,\inf)  ==> w
   min(w,-\inf) ==> -\inf
   max(w,\inf)  ==> \inf
   max(w,-\inf) ==> w
   v<inf        ==> not(v=inf)
   v>inf        ==> false
   v+inf<0      ==> false
     // v<-inf    ==> false
   v+inf>0      ==> true
     // v>-inf    ==> true

   \inf!=c      ==> true
   \inf=c       ==> false
   \inf<=c      ==> false
   \inf<c       ==> false
   \inf>c       ==> true
   \inf>=c      ==> true

   \inf+c!=0    ==> true
     //-inf!=c    ==> true
   \inf+c=0     ==> false
     //-inf=c     ==> false
   \inf+c>=0    ==> true
     //-inf<=c    ==> true
   \inf+c>0     ==> true
     //-inf<c     ==> true
   \inf+c<0     ==> false
     //-inf>c     ==> false
   \inf+c<0     ==> false
     //-inf>=c    ==> false

   \inf=\inf     ==> true
   \inf+\inf=0   ==> false
     // \inf=-\inf  ==> false
   \inf!=\inf    ==> ?true
   \inf+c=\inf   ==> ?true
   \inf+c+\inf=0 ==> ?false
     // \inf+c=-\inf  ==> ?false?
   \inf>=\inf    ==> true
   \inf>\inf     ==> ?false


(*Below already implemented*)
   \inf>=c       ==> true

   \inf>=e       ==> true
   \inf>e        ==> not(e=\inf)
====================================================
 sub (int i)
  requires stk::RS<n> & n-i>=0
  ensures stk::RS<n-i>

  stk::RS<n> & n=\inf |- stk::RS<k> & k-i>=0

  m=n-i & n=\inf |- m=\inf


Z@Z=I
Z@I=I
I@I=Err (double infinity)


 e1:t1  e2:t2
---------------
   e::t1@t2

e:Z
e:I
e:Z+I

 3:Z
 \inf:I
 1+\inf:I
 \inf-\inf:I
 (v=3 & v:Z or v=\inf & v:I) 
 (v=3 or v=\inf ) & v:ZI


===============================================

checkentail v<inf |- v=inf. // must failure

v>=\inf ==> v=\inf


checkentail true |- v=min(v,\top).
// should succeed
//  |- v<=\top & v=v or v>=\top & v=\top

checkentail v=\inf |- v=1.
// must fail

checkentail v=\inf |- v>=1.
// should succeed

checkentail v=\inf |- v<=1.
// must fail

checkentail x=null |- x::sortll<2>.
// must fail

checkentail true |- v=inf.
// maybe fail


